EgoFSD: Ego-Centric Fully Sparse Paradigm with Uncertainty Denoising and Iterative Refinement for Efficient End-to-End Self-Driving

Current End-to-End Autonomous Driving (E2E-AD) methods resort to unifying modular designs for various tasks (e.g. perception, prediction and planning). Although optimized with a fully differentiable framework in a planning-oriented manner, existing end-to-end driving systems lacking ego-centric designs still suffer from unsatisfactory performance and inferior efficiency, due to rasterized scene representation learning and redundant information transmission. In this paper, we propose an ego-centric fully sparse paradigm, named EgoFSD, for end-to-end self-driving. Specifically, EgoFSD consists of sparse perception, hierarchical interaction and iterative motion planner. The sparse perception module performs detection and online mapping based on sparse representation of the driving scene. The hierarchical interaction module aims to select the Closest In-Path Vehicle / Stationary (CIPV / CIPS) from coarse to fine, benefiting from an additional geometric prior. As for the iterative motion planner, both selected interactive agents and ego-vehicle are considered for joint motion prediction, where the output multi-modal ego-trajectories are optimized in an iterative fashion. In addition, position-level motion diffusion and trajectory-level planning denoising are introduced for uncertainty modeling, thereby enhancing the training stability and convergence speed. Extensive experiments are conducted on nuScenes and Bench2Drive datasets, which significantly reduces the average L2 error by 59% and collision rate by 92% than UniAD while achieves 6.9x faster running efficiency.

==> brief.txt <==
Abstract

V2X成为了自动驾驶领域近几年热门的研究热点，车路协同成为了重要的研究方向之一，利用路侧与车端感知结果相结合的方式来提升自动驾驶车辆感知与规控能力。然而，由于道路情况错综复杂，仅通过单一视角的传感器捕获场景信息存在很大的局限性。为了提升路侧的整体感知能力，我们构建了多种不同布局的全息路口用于构建大规模全息路口与车路融合数据集HoloVIC。我们的全息路口包含了三种不同类型的传感器(相机、激光雷达、鱼眼)，并根据路口形态采用了4种不同的传感器布局，每个路口会部署6-18传感器用于收集同时刻数据。在路侧采集数据的同时，自动驾驶车会穿过这些路口进行同步采集用于构建车路协同数据。HoloVIC包含了总计100k帧来自车路不同传感器同时刻的数据，我们基于相机、鱼眼和激光雷达进行了2D box和3D box的标定，并在同时刻不同设备的相同目标以及时序上的相同目标的ID进行关联。基于HoloVIC，我们构建了5中不同的任务：单传感器检测与MOT，多传感器跟踪、VIC3D跟踪与轨迹预测。我们同时提供了这些任务的Benchmark。


















1.Introduction














2.Related Work

